Long-lasting XUV activation of helium nanodroplets for avalanche ionization

We study the dynamics of avalanche ionization of pure helium nanodroplets activated by a weak extreme-ultraviolet (XUV) pulse and driven by an intense near-infrared (NIR) pulse. In addition to a transient enhancement of ignition of a nanoplasma at short delay times $\sim200$~fs, long-term activation of the nanodroplets lasting up to a few nanoseconds is observed. Molecular dynamics simulations suggest that the short-term activation is caused by the injection of seed electrons into the droplets by XUV photoemission. Long-term activation appears due to electrons remaining loosely bound to photoions which form stable `snowball' structures in the droplets. Thus, we show that XUV irradiation can induce long-lasting changes of the strong-field optical properties of nanoparticles, potentially opening new routes to controlling avalanche-ionization phenomena in nanostructures and condensed-phase systems.

==> Reply_letter.txt <==
We thank both referees for their thorough revision of our manuscript, for their overall positive evaluation of our work, and for their highly qualified criticism and suggestions. We have taken all raised points into account in the revised version of our manuscript. In this way, it has significantly improved, as we are convinced. Please find below our point-by-point replies.


Referee: 1

Referee: i) In figure 3 and accompanying text, the authors show both data points and curves going through them. It seems that they have used a well-suited fitting function capture the phenomenology. However, the manuscript does not mention this. The authors should consider mentioning this. 

Authors: We fully agree with the referee that the fit model should be mentioned explicitly. We have added a paragraph specifying the fit model.

R: ii) This also brings up the question of how many time-constants, tau's, are required to model the evolution - ignition and decay - of this new form of nanoplasma. After all, these are very extended timescale, considering nanoplasma dynamics which often decays on timescales of 10-100 ps. Can the authors consider extracting this from the experiment and making it a part of this article?

A: The fit curve contains two time constants, one describing the rising edge around t=0 and one describing the falling edge of the short-time enhancement of the ignition rate between 0.2 and 2 ps. The former is given by the convolution of cross correlation function of the two laser pulses and the ignition dynamics. The latter decay time constant is about 1 ps, similar to previous NIR and soft X-ray experiments [13,41]. It is likely due to the expansion of the initial weakly ionized nanoplasma state created by the XUV pump pulse. The long-lasting ignition signal is modeled by a constant (for t>0) as the experimental data do not display any significant variation of the ignition probability within the experimental uncertainty for a delay range up to 5 ns. 
A brief discussion of the fit results is now incorporated into the discussion of the main trends observed from the pump-probe curves.

R: iii) In panel 3b, the curves for 150 and 100 micro-J, green and magenta respectively, on the extend all the way to 5ns, the possible limit of delay line used in the experiment. However, there seem to be no accompanying data points at nanosecond delays. Would the authors want to explain this and comment this aspect? A reader would very likely want to know.

A: Unfortunately for the two lowest probe pulse energies, no measurements at long delay times were taken, due to lack of beamtime. The solid lines we previously showed reflected the asymptotic values of the fits of the short-time dynamics. However, we acknowledge that showing these values as extended lines at long delays is misleading, so we discard them in the revised version of Fig. 3.


Referee: 2

R: I think this is a nice experimental result and the explanation is plausible, although the presentation needs to be enhanced. The most critical part is the justification, that snowball have a higher probability of electron impact ionization, which is currently missing in the text, and the more detailed examination of how the retained electrons interact with snowballs.
E.g., would the ionization probability drop if electrons were placed far away from the snowball in the calculations leading to Fig. 7?

A: We have analyzed in more detail how the central ion in the snowballs influences the ionization potentials of the ligand He atoms; Furthermore, we have looked more closely into how quasifree electrons interact with the snowballs. A discussion about lowering of the ionization potentials ("Approximating a  He$_2^+$ ion core by two point charges of e/2..."). Additionally we specify " The remaining photoelectrons roam through the entire droplet volume, occasionally visiting a snowball complex without bias towards the snowball of their parent He$^+$ ion."

The ignition probability would not drop, if the photoelectrons were placed farther away than 2.5A from their parent ion, because also with the initial distance of 2.5A the photoelectrons were observed to roam anyway through the entire droplet. This point is also addressed in the answer to the referee's specific question "Why 2.5A?"

R: Another drawback is the lack of discussion of the electronically excited droplets as an alternative explanation (and the one which came first to my mind). Such droplets are only mentioned in the last sentence on page 17. This discussion should be significantly enhanced, as droplets doped with Rydberg atoms appear to be very plausible alternative to somewhat exotic snowball - electron complexes.
 
A: We agree that the system consisting of a He droplet doped with Rydberg atoms is an interesting one, including its ability to enhance laser-induced avalanche ionization. As a matter of fact we have (and still are) studying this type of system, mostly using resonant excitation of He droplets, see Physical Review Letters 127, 093201 (2021), Physical Review X 11, 021011 (2021), New Journal of Physics 22, 083043 (2020) and also Phys. Chem. Chem. Phys. 24, 28844-28852 (2022), Physical Chemistry Chemical Physics 23, 15138-15149 (2021), Nature Communications 11, 112 (2020).
In these studies it turned out that when more than one He* excited state is present in a droplet (which would be needed to trigger avalanche ionization), pairs of He*'s rapidly decay by an interatomic decay process He* + He* --> He + He^+ +e (also termed ICD, see Physical review letters 105, 043004 (2010), facilitated by the superfluid nature of He droplets. Therefore, it appears very unlikely that more than one intact Rydberg atom stays attached to a droplet for several ns.
Besides this, recent (unpublished) synchrotron experiments have shown that He*'s are only formed in He droplets in the photon energy range of resonant absorption from 20.8 eV up to about 26 eV, that is up to 1.4 eV above the He ionization threshold, see the attached Fig. which we include in the Supplementary Material. In that experiment, the yield of ICD electrons from the decay of He* pairs were measured as a function of photon energy for different mean radii of He droplets (see legend). At photon energies >26 eV, electron-ion recombination to form He* is inefficient and photoelectrons leave the droplets. Therefore at the photon energies of 29.6 eV and 32.8 eV used in the present experiment, we do not expect that He*'s are formed. However, other experiments clearly show that electron-He elastic scattering is very efficient in these large He droplets and a large fraction of photoelectrons remains trapped in the droplets. It is known that electrons can attach to neutral droplets to form bubbles that have long lifetimes (Physical Review Letters 81, 3892 (1998)). However, when ions are present in a droplet, a delocalized electron will likely be attracted toward the ion and form a bound state. As this isn't a He* excited state (which would decay by ICD), we conclude that a more strongly localized and stable snowball-electron system forms and acts as a seed for avalanching.
This discussion is included in the manuscript by adding a paragraph "Alternative scenarios...". The conclusions section is adapted accordingly. 

R: Page 3, 11: X-rays

A: Done

R: 39: prepared in such a way - vague, how are they prepared

A: The wording was changed

R: 40: "may be useful" - He droplets are very special, why is this more general phenomenon?

A: This sentence was omitted, as it was of speculative nature.

R: 59: "strong electrostatic forces" - compared to what? Generally, they are quite weak if for interaction with ions

A: The wording was changed

R: Page 4, 21: how much can the IP be lowered? Citation?

A: We now specify the lowering of the IP and added a literature reference.

R: Page 6: 
Fig 2:
 - "variable pump-probe delays" - unclear how these histograms are obtained. Are they calculated across all delays? Does it make sense given variable experimental conditions?
 - half of the peak intensity: probably the colors scale is misleading (no color bar), but it is hard to believe the circle is at the half of the peak intensity. Can you plot the profiles to clarify?

A: As the distributions of sizes and brighnesses of the electron images only weakly depend on the pump-probe delay, we included images for all delays reconded in one delay scan for the sake of obtaining the highest statisitics. In the revised version we now include only images recorded at delays > 1.5 ps, for which no changes of the yields and distributions of nanoplasma electrons are seen. 
We replaced the image in question by a brighter one where the color scale is better visible.

R: 49: 150 and 50 fs - how come the NIR pulse duration is so long? The laser delivers 35fs. Is it chirped? Also the XUV pulse duration appears too long. Is it stretched by the monochromator?

A: The NIR pulse is streched by 20~m of travel in air to the experimental endstation. The XUV pulse is stretched by the monochromator. A sentence is added to the experimental section.

R: 57: 5 consecutive XUV and 10 NIR pulses: how does it affect the results that there are twice as many NIR pulses? Does it affect the hit rate calculations?

A: A sentence is added to address this point "Note that this value is enhanced by factor 2 as every other NIR pulse interacts with the He droplets in the absence of a XUV pulse."
The hit rate was calculated as the proportion of images containing nanoplasma electrons ('hits'). However, we choose to redefine the 'hit rate' as the ratio of hits to XUV/NIR pulse pairs. This is the more meaningful quantity e.g. to compare with simulations, as it is independent of the camera exposure time. The corresponding sentence in the caption of fig. 3 is changed accordingly. 

R: Page 7
19: same as Fig 2: unclear how the experimental data are collected. What does "repeatedly varied" mean?

A: All the shown data were based on automatic pump-probe delay scans. The data were then divided into two time intervals t<1.5 ps and t>1.5 ps.

R: 24: "determine the electron energy" -  what about the inverse Abel transform? Is it needed to properly recover the energy distributions?

A: Given the simple structure of the electron images (approximatelly 2D Gaussian), it is sufficient to analyze the raw images in the described way for determining characteristic electron energies, see also C Medina et al 2021 New J. Phys. 23 053011.

R: 39: "hardly"- be more precise. What was the criterion for attenuation

A: The NIR-induced hit rate in the absence of the XUV pulse can be seen in the pump-probe traces at t<0 which should be divided by factor 2 due to the factor 2 higher NIR rep. rate compared to the XUV rep. rate. The NIR pulse was attenuated such that the peak-to-background contrast is >10. The sentence was rephrased accordingly.

R: Page 8:
Fig 3:
- Why the peak for smaller droplets (blue) is so much higher than the peak for larger ones (red)?

A: We observe a more pronounced transient enhancement of the droplet ionization rate at short delays for small droplets, both in the pump-probe curves (Fig. 3a) and in the histrogram of signal brightness (Fig. 4). We argue that in small droplets, photoelectrons and ions rapidly expand and mostly leave the droplets within ∼ 1 ps, whereas large He droplets tend to trap ions and electrons in stable and metastable states, respectively, thereby rendering the droplets susceptible for laser-induced avalanche ionization over longer periods of time.

- No data points to support the curves for 150uJ and 100uJ pulses at ns time delays

A: Unfortunately for the two lowest probe pulse energies, no measurements at long delay times were taken, due to lack of beamtime. The solid lines we previously showed reflected the asymptotic values of the fits of the short-time dynamics. However, we acknowledge that showing these values as extended lines at long delays is misleading, so we discard them in the revised version of Fig. 3.

- why the peak signals for 200nm and 1.05um filters are different by only 30%? The transmission drops exponentially and should differ by at least an order of magnitude

A: It is true that the ignition rate does not appear to be proportional to the intensity of the XUV pulse. This might indicate that the droplet sizes used in this experiment can sustain only a limited number of snowball complexes in stable states; Higher XUV ionization rates might just induce the ejection of ions from the droplets. Note that the droplet sizes in this experiment are close to the minimum size needed to support multiple charges of N=10^5 He atoms per doplet, see Ref. [28]. This interpretation is now added to the manuscript, "The observation that the ignition rate does not appear to be proportional ...". 

- the hit rate at negative delays and the maxima all appear to be different in plots a) - d). It would be expected to see the same results for some of the curves, e.g. HH21 curve in d) should be similar to either blue or red curve in a) and the same for other plots.

A: The traces shown in d) were recorded at a probe pulse energy of 160 microJ which explains the lower hit rate at negative delays as compared to a), which were recorded at 230 microJ, just as the ones in c). The latter ( a) and c) ) show a consistent hit rate at t<0 of ≈1 %. 
A sentence is added to the caption of figure 3. Likewise, a sentence is added specifying the He droplets sizes.

R: Page 9
52: "the main difference" - in panel b) both distributions also appear to have a maximum, although a broader and noisy (blue). How do you quantify the difference?

A: Fig. 4 has been revised to illustrate more clearly the difference between the histograms for short and long delays. Only the data for HH21 are shown, as HH21 was used in all measurements except for those presented in Fig. 3 d).

R: Page 11
25: citation for "smoothed" Coulomb potentials

A: Ditmire introduced smoothed electron-ion potentials in his 1998 PRA paper, Last and Jortner also smoothed electron-electron potentials in their 1999 PRA paper. Both citations were included.

R: 29: "formation of HeN+ complexes is not accounted for" - confusing. Aren't these the snowballs mentioned above?

A: A sentence was added specifying that HeN+ complexes will be introduced in an ad hoc manner as described in the discussion section.

R: 37: Why 2.5A?

A: The idea is to place the photoelectron relatively close to its parent ion, to give it the corresponding residual kinetic energy and to let the electron find its path through the droplet by itself. In this way, we expect that an equilibrium between electrons retained by the droplet and electrons exiting the droplet establishes in a natural way. An explanatory sentence was added in the manuscript.
Apparently, the referee's question is related to his initial question whether the ignition probability would drop, if electrons are placed far away from the snowballs. This question can by clearly answered with no, since despite the initial distance of 2.5A from their parent ion most of the photoelectrons leave the droplet, and those electrons which are retained roam through the droplet and cover large distances from their parent snowballs.

R: 59: the signal is generated by the tail of the droplet size (log-normal) distribution N>6e6. It appears reasonable to assume that the tails at the two experimental conditions (2e6 and 7e5) have very similar (exponential) shapes and only differ in total number of droplets in the interaction volume. In this case, however, how do authors explain quite different pump-probe traces observed in Fig. 3a)?

A: From the maximum in the histrogram for short pump-probe delays <1.5 ps (Fig. 4) we conclude that mostly small He droplets contribute to the transient enhancement of the hit rate around delay=200 fs. We added a short discussion of this finding: "Activation of small nanodroplets by XUV ionization".

R: Page 12
41: "threshold value of q=1". I think the criterion of avalanche ionization should be connected with the critical plasma density at which the eigenfrequency of plasma equals the frequency of the NIR pulse. Can the authors, please, discuss this point and evaluate the plasma density in the droplets?

A: A half sentence is added in the main text mentioning the resonant avalanche ionization. A more detailed discussion is presented in the SM.

R: Page 14
18: ionization is facilitated: please, give a numerical estimate and/or a citation. Can you compare these estimates to the effect of snowballs based on your data for t<0 vs t>>0 for different NIR pulse energies.

A: We have added a few sentences stating quantitatively the effect of the helium ion on the ionization potential of the adjacent He atoms.

R: Comparison theory - experiment: 
1) In the simulation no ignition is found for 0 and 1 snowball per droplet for NIR intensities up to 2E14. 
2) In the experiment, at this NIR intensity we do observe a low level of ignition at t<0 where no charges are present in the droplets; 

A: In the experiment, the mean droplet size <N> was more than one order of magnitude larger than in the simulation. Due to the broad droplet-size distribution even larger droplets than <N> are present in the beam. In large droplets, cumulative tunnel ionization (one of the He atoms tunnel ionizes when subjected to the NIR pulse) becomes significant. Additionally, large droplets tend to pick up one or a few molecules from the residual gas (mainly H2O) owing to their large pick up cross section which further enhances their ignition probability. A short explanation of these effects is added to the text.

R: Page 17:
19: highly excited Ry states insufficiently discussed

A: A discussion of long-lived excited state of He droplets is now included.


A: Additional small changes made to the manuscript:

Literature reference [38] was updated

One more acknowledgement was added (COST Action CA21101 )
